An Adaptive Column Compression Family for Self-Driving Databases

Modern in-memory databases are typically used for high-performance workloads, therefore they have to be optimized for small memory footprint and high query speed at the same time. Data compression has the potential to reduce memory requirements but often reduces query speed too. In this paper we propose a novel, adaptive compressor that offers a new trade-off point of these dimensions, achieving better compression than LZ4 while reaching query speeds close to the fastest existing segment encoders. We evaluate our compressor both with synthetic data in isolation and on the TPC-H and Join Order Benchmarks, integrated into a modern relational column store, Hyrise.

==> figures/gdv1_all_datasets/source/comp.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,-50],[2,-50],[3,-50],[4,-50],[5,-50],[6,-50],[7,-50],[8,-50],[9,-49],[10,-49],[11,-48],[12,-46],[13,-43],[14,-38],[15,-31],[16,-18],[17,-8],[18,-2],[19,1],[20,2],[21,3],[22,3],[23,3],[24,3],[25,3],[26,3],[27,3],[28,3],[29,3],[30,3]],"name":"Uniform Random","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line","label":{"onArea":false},"pointInterval":1,"lineWidth":3},{"data":[[1,-50],[2,-50],[3,-16],[4,13],[5,27],[6,34],[7,38],[8,39],[9,40],[10,40],[11,40],[12,41],[13,41],[14,41],[15,41],[16,41],[17,41],[18,37],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"Equi-Distance","yAxis":0,"maxSize":0,"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,75],[2,75],[3,75],[4,75],[5,75],[6,75],[7,72],[8,72],[9,69],[10,66],[11,62],[12,59],[13,56],[14,53],[15,50],[16,47],[17,44],[18,41],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"Years","yAxis":0,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,87],[2,87],[3,87],[4,84],[5,81],[6,78],[7,75],[8,72],[9,69],[10,66],[11,62],[12,59],[13,56],[14,53],[15,50],[16,47],[17,44],[18,41],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"Months","yAxis":0,"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,-47],[2,-47],[3,-47],[4,-44],[5,-37],[6,-23],[7,-4],[8,9],[9,18],[10,23],[11,26],[12,27],[13,28],[14,28],[15,28],[16,28],[17,28],[18,28],[19,28],[20,28],[21,28],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"Time Series","marker":{"enabled":false},"dashStyle":"Solid","lineWidth":3},{"data":[[1,2],[2,27],[3,39],[4,45],[5,47],[6,49],[7,49],[8,50],[9,50],[10,50],[11,50],[12,50],[13,50],[14,50],[15,50],[16,47],[17,44],[18,41],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"Primary Key","marker":{"enabled":false},"dashStyle":"Solid","lineWidth":3}],"data":{"csv":"\"DevBits\";\"Uniform Random\";\"Equi-Distance\";\"Years\";\"Months\";\"Time Series\";\"Primary Key\"\n1;-50;-50;75;87;-47;2\n2;-50;-50;75;87;-47;27\n3;-50;-16;75;87;-47;39\n4;-50;13;75;84;-44;45\n5;-50;27;75;81;-37;47\n6;-50;34;75;78;-23;49\n7;-50;38;72;75;-4;49\n8;-50;39;72;72;9;50\n9;-49;40;69;69;18;50\n10;-49;40;66;66;23;50\n11;-48;40;62;62;26;50\n12;-46;41;59;59;27;50\n13;-43;41;56;56;28;50\n14;-38;41;53;53;28;50\n15;-31;41;50;50;28;50\n16;-18;41;47;47;28;47\n17;-8;41;44;44;28;44\n18;-2;37;41;41;28;41\n19;1;37;37;37;28;37\n20;2;34;34;34;28;34\n21;3;31;31;31;28;31\n22;3;28;28;28;28;28\n23;3;25;25;25;25;25\n24;3;22;22;22;22;22\n25;3;19;19;19;19;19\n26;3;16;16;16;16;16\n27;3;12;12;12;12;12\n28;3;9;9;9;9;9\n29;3;6;6;6;6;6\n30;3;3;3;3;3;3"},"yAxis":[{"description":"","title":{"text":"Compression Gain","style":{"color":"#333"},"margin":10},"labels":{"format":"{value} %","style":{"color":"#333","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":0,"lineColor":"#ebebeb","tickColor":"#ebebeb","tickWidth":1,"minPadding":0.01,"offset":0,"maxColor":"#003399","endOnTick":true,"allowDecimals":true,"min":-60,"tickLength":0,"tickPosition":"inside","startOnTick":false}],"xAxis":[{"tickInterval":5}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#2f7ed8","#0d233a","#8bbc21","#910000","#1aadce","#f28f43"],"title":{"text":""},"subtitle":{"text":""},"legend":{"enabled":true,"layout":"vertical","floating":true,"verticalAlign":"top","align":"right","itemStyle":{"fontFamily":"Arial","color":"#333333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal","cursor":"pointer"},"itemHiddenStyle":{"fontFamily":"Arial","color":"#cccccc","fontSize":"18px","fontWeight":"normal","fontStyle":"normal"},"backgroundColor":"#fafafa","borderWidth":1,"borderRadius":3,"x":-5},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312},"tooltip":{"enabled":true},"plotOptions":{"series":{"dataLabels":{"enabled":false}}},"labels":{"items":[],"style":{"color":"#333"}}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"Uniform Random\";\"Equi-Distance\";\"Years\";\"Months\";\"Time Series\";\"Primary Key\"\n1;-50;-50;75;87;-47;2\n2;-50;-50;75;87;-47;27\n3;-50;-16;75;87;-47;39\n4;-50;13;75;84;-44;45\n5;-50;27;75;81;-37;47\n6;-50;34;75;78;-23;49\n7;-50;38;72;75;-4;49\n8;-50;39;72;72;9;50\n9;-49;40;69;69;18;50\n10;-49;40;66;66;23;50\n11;-48;40;62;62;26;50\n12;-46;41;59;59;27;50\n13;-43;41;56;56;28;50\n14;-38;41;53;53;28;50\n15;-31;41;50;50;28;50\n16;-18;41;47;47;28;47\n17;-8;41;44;44;28;44\n18;-2;37;41;41;28;41\n19;1;37;37;37;28;37\n20;2;34;34;34;28;34\n21;3;31;31;31;28;31\n22;3;28;28;28;28;28\n23;3;25;25;25;25;25\n24;3;22;22;22;22;22\n25;3;19;19;19;19;19\n26;3;16;16;16;16;16\n27;3;12;12;12;12;12\n28;3;9;9;9;9;9\n29;3;6;6;6;6;6\n30;3;3;3;3;3;3","googleSpreadsheet":false,"liveData":false}}}

==> figures/gdv1_all_datasets/source/rand.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,17],[2,17],[3,17],[4,16],[5,20],[6,20],[7,28],[8,16],[9,28],[10,20],[11,23],[12,21],[13,20],[14,16],[15,16],[16,15],[17,16],[18,16],[19,14],[20,12],[21,19],[22,14],[23,11],[24,11],[25,11],[26,11],[27,10],[28,9],[29,9],[30,9]],"name":"Uniform Random","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line","label":{"onArea":false},"pointInterval":1,"lineWidth":3},{"data":[[1,19],[2,19],[3,15],[4,14],[5,15],[6,13],[7,14],[8,11],[9,13],[10,14],[11,13],[12,11],[13,13],[14,11],[15,11],[16,7],[17,11],[18,10],[19,10],[20,8],[21,8],[22,8],[23,9],[24,7],[25,8],[26,10],[27,9],[28,9],[29,9],[30,10]],"name":"Equi-Distance","yAxis":0,"maxSize":0,"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,13],[2,12],[3,13],[4,11],[5,11],[6,10],[7,17],[8,6],[9,7],[10,7],[11,7],[12,18],[13,7],[14,7],[15,7],[16,5],[17,8],[18,8],[19,8],[20,8],[21,10],[22,10],[23,8],[24,8],[25,8],[26,10],[27,9],[28,9],[29,9],[30,11]],"name":"Years","yAxis":0,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,11],[2,9],[3,6],[4,6],[5,8],[6,8],[7,6],[8,5],[9,6],[10,6],[11,7],[12,6],[13,7],[14,7],[15,7],[16,5],[17,10],[18,9],[19,8],[20,7],[21,8],[22,14],[23,8],[24,8],[25,9],[26,9],[27,9],[28,9],[29,10],[30,10]],"name":"Months","yAxis":0,"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,18],[2,20],[3,21],[4,14],[5,17],[6,15],[7,16],[8,12],[9,14],[10,19],[11,13],[12,13],[13,13],[14,13],[15,11],[16,9],[17,11],[18,11],[19,10],[20,9],[21,8],[22,8],[23,8],[24,7],[25,9],[26,8],[27,8],[28,8],[29,10],[30,9]],"name":"Time Series","marker":{"enabled":false},"dashStyle":"Solid","lineWidth":3},{"data":[[1,16],[2,14],[3,14],[4,13],[5,13],[6,13],[7,12],[8,9],[9,12],[10,13],[11,20],[12,11],[13,11],[14,16],[15,7],[16,5],[17,7],[18,8],[19,8],[20,9],[21,9],[22,8],[23,8],[24,8],[25,10],[26,8],[27,10],[28,9],[29,9],[30,9]],"name":"Primary Key","marker":{"enabled":false},"dashStyle":"Solid","lineWidth":3}],"data":{"csv":"\"DevBits\";\"Uniform Random\";\"Equi-Distance\";\"Years\";\"Months\";\"Time Series\";\"Primary Key\"\n1;17;19;13;11;18;16\n2;17;19;12;9;20;14\n3;17;15;13;6;21;14\n4;16;14;11;6;14;13\n5;20;15;11;8;17;13\n6;20;13;10;8;15;13\n7;28;14;17;6;16;12\n8;16;11;6;5;12;9\n9;28;13;7;6;14;12\n10;20;14;7;6;19;13\n11;23;13;7;7;13;20\n12;21;11;18;6;13;11\n13;20;13;7;7;13;11\n14;16;11;7;7;13;16\n15;16;11;7;7;11;7\n16;15;7;5;5;9;5\n17;16;11;8;10;11;7\n18;16;10;8;9;11;8\n19;14;10;8;8;10;8\n20;12;8;8;7;9;9\n21;19;8;10;8;8;9\n22;14;8;10;14;8;8\n23;11;9;8;8;8;8\n24;11;7;8;8;7;8\n25;11;8;8;9;9;10\n26;11;10;10;9;8;8\n27;10;9;9;9;8;10\n28;9;9;9;9;8;9\n29;9;9;9;10;10;9\n30;9;10;11;10;9;9"},"yAxis":[{"description":"","title":{"text":"Random Access Time","style":{"color":"#333"},"margin":10},"labels":{"format":"{value} ns","style":{"color":"#333","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":0,"lineColor":"#ebebeb","tickColor":"#ebebeb","tickWidth":1,"minPadding":0.01,"offset":0,"maxColor":"#003399","endOnTick":true,"allowDecimals":true,"min":5,"tickLength":0,"tickPosition":"inside"}],"xAxis":[{"tickInterval":5}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#2f7ed8","#0d233a","#8bbc21","#910000","#1aadce","#f28f43"],"title":{"text":""},"subtitle":{"text":""},"legend":{"enabled":false,"layout":"vertical","floating":true,"verticalAlign":"top","align":"right","itemStyle":{"fontFamily":"Arial","color":"#333333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal","cursor":"pointer"},"itemHiddenStyle":{"fontFamily":"Arial","color":"#cccccc","fontSize":"18px","fontWeight":"normal","fontStyle":"normal"},"backgroundColor":"#fafafa","borderWidth":1,"borderRadius":3,"x":-10},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312},"tooltip":{"enabled":true},"plotOptions":{"series":{"dataLabels":{"enabled":false}}},"labels":{"items":[],"style":{"color":"#333"}}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"Uniform Random\";\"Equi-Distance\";\"Years\";\"Months\";\"Time Series\";\"Primary Key\"\n1;17;19;13;11;18;16\n2;17;19;12;9;20;14\n3;17;15;13;6;21;14\n4;16;14;11;6;14;13\n5;20;15;11;8;17;13\n6;20;13;10;8;15;13\n7;28;14;17;6;16;12\n8;16;11;6;5;12;9\n9;28;13;7;6;14;12\n10;20;14;7;6;19;13\n11;23;13;7;7;13;20\n12;21;11;18;6;13;11\n13;20;13;7;7;13;11\n14;16;11;7;7;13;16\n15;16;11;7;7;11;7\n16;15;7;5;5;9;5\n17;16;11;8;10;11;7\n18;16;10;8;9;11;8\n19;14;10;8;8;10;8\n20;12;8;8;7;9;9\n21;19;8;10;8;8;9\n22;14;8;10;14;8;8\n23;11;9;8;8;8;8\n24;11;7;8;8;7;8\n25;11;8;8;9;9;10\n26;11;10;10;9;8;8\n27;10;9;9;9;8;10\n28;9;9;9;9;8;9\n29;9;9;9;10;10;9\n30;9;10;11;10;9;9","googleSpreadsheet":false,"liveData":false}}}

==> figures/gdv1_all_datasets/source/scan.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,188],[2,184],[3,185],[4,192],[5,192],[6,207],[7,213],[8,206],[9,210],[10,204],[11,227],[12,220],[13,188],[14,206],[15,229],[16,285],[17,284],[18,248],[19,255],[20,237],[21,250],[22,295],[23,232],[24,276],[25,254],[26,305],[27,259],[28,360],[29,410],[30,511]],"name":"unirand","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line","label":{"onArea":false},"pointInterval":1,"lineWidth":3},{"data":[[1,148],[2,144],[3,144],[4,151],[5,153],[6,146],[7,158],[8,149],[9,160],[10,158],[11,151],[12,151],[13,159],[14,168],[15,149],[16,186],[17,183],[18,211],[19,251],[20,236],[21,220],[22,225],[23,254],[24,219],[25,226],[26,236],[27,232],[28,222],[29,237],[30,227]],"name":"equidist","yAxis":0,"maxSize":0,"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,278],[2,268],[3,275],[4,250],[5,330],[6,369],[7,390],[8,359],[9,423],[10,414],[11,432],[12,330],[13,357],[14,387],[15,414],[16,294],[17,349],[18,352],[19,381],[20,349],[21,337],[22,351],[23,392],[24,391],[25,361],[26,380],[27,413],[28,371],[29,425],[30,406]],"name":"years","yAxis":0,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,330],[2,381],[3,435],[4,320],[5,383],[6,351],[7,370],[8,298],[9,370],[10,357],[11,386],[12,338],[13,367],[14,402],[15,370],[16,299],[17,365],[18,368],[19,369],[20,357],[21,343],[22,338],[23,397],[24,374],[25,382],[26,378],[27,376],[28,386],[29,383],[30,379]],"name":"months","yAxis":0,"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,117],[2,112],[3,115],[4,119],[5,117],[6,124],[7,151],[8,150],[9,143],[10,140],[11,146],[12,154],[13,138],[14,139],[15,133],[16,169],[17,161],[18,141],[19,136],[20,149],[21,160],[22,184],[23,254],[24,244],[25,248],[26,258],[27,242],[28,238],[29,275],[30,244]],"name":"timeseries","marker":{"enabled":false},"dashStyle":"Solid","lineWidth":3},{"data":[[1,171],[2,169],[3,157],[4,151],[5,152],[6,141],[7,150],[8,129],[9,161],[10,167],[11,188],[12,135],[13,192],[14,200],[15,236],[16,214],[17,236],[18,234],[19,271],[20,240],[21,234],[22,252],[23,268],[24,246],[25,254],[26,245],[27,243],[28,239],[29,285],[30,271]],"name":"primary","marker":{"enabled":false},"dashStyle":"Solid","lineWidth":3}],"data":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;188;148;278;330;117;171\n2;184;144;268;381;112;169\n3;185;144;275;435;115;157\n4;192;151;250;320;119;151\n5;192;153;330;383;117;152\n6;207;146;369;351;124;141\n7;213;158;390;370;151;150\n8;206;149;359;298;150;129\n9;210;160;423;370;143;161\n10;204;158;414;357;140;167\n11;227;151;432;386;146;188\n12;220;151;330;338;154;135\n13;188;159;357;367;138;192\n14;206;168;387;402;139;200\n15;229;149;414;370;133;236\n16;285;186;294;299;169;214\n17;284;183;349;365;161;236\n18;248;211;352;368;141;234\n19;255;251;381;369;136;271\n20;237;236;349;357;149;240\n21;250;220;337;343;160;234\n22;295;225;351;338;184;252\n23;232;254;392;397;254;268\n24;276;219;391;374;244;246\n25;254;226;361;382;248;254\n26;305;236;380;378;258;245\n27;259;232;413;376;242;243\n28;360;222;371;386;238;239\n29;410;237;425;383;275;285\n30;511;227;406;379;244;271"},"yAxis":[{"description":"","title":{"text":"Table Scan Time","style":{"color":"#333"},"margin":10},"labels":{"format":"{value} μs","style":{"color":"#333","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":0,"lineColor":"#ebebeb","tickColor":"#ebebeb","tickWidth":1,"minPadding":0.01,"offset":0,"maxColor":"#003399","endOnTick":true,"allowDecimals":true,"min":100,"tickLength":0,"tickPosition":"inside","max":500}],"xAxis":[{"tickInterval":5,"title":{},"labels":{}}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#2f7ed8","#0d233a","#8bbc21","#910000","#1aadce","#f28f43"],"title":{"text":""},"subtitle":{"text":""},"legend":{"enabled":false,"layout":"vertical","floating":true,"verticalAlign":"top","align":"right","itemStyle":{"fontFamily":"Arial","color":"#333333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal","cursor":"pointer"},"itemHiddenStyle":{"fontFamily":"Arial","color":"#cccccc","fontSize":"18px","fontWeight":"normal","fontStyle":"normal"},"backgroundColor":"#fafafa","borderWidth":1,"borderRadius":3,"x":-10},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312},"tooltip":{"enabled":true},"plotOptions":{"series":{"dataLabels":{"enabled":false}}},"labels":{"items":[],"style":{"color":"#333"}}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;188;148;278;330;117;171\n2;184;144;268;381;112;169\n3;185;144;275;435;115;157\n4;192;151;250;320;119;151\n5;192;153;330;383;117;152\n6;207;146;369;351;124;141\n7;213;158;390;370;151;150\n8;206;149;359;298;150;129\n9;210;160;423;370;143;161\n10;204;158;414;357;140;167\n11;227;151;432;386;146;188\n12;220;151;330;338;154;135\n13;188;159;357;367;138;192\n14;206;168;387;402;139;200\n15;229;149;414;370;133;236\n16;285;186;294;299;169;214\n17;284;183;349;365;161;236\n18;248;211;352;368;141;234\n19;255;251;381;369;136;271\n20;237;236;349;357;149;240\n21;250;220;337;343;160;234\n22;295;225;351;338;184;252\n23;232;254;392;397;254;268\n24;276;219;391;374;244;246\n25;254;226;361;382;248;254\n26;305;236;380;378;258;245\n27;259;232;413;376;242;243\n28;360;222;371;386;238;239\n29;410;237;425;383;275;285\n30;511;227;406;379;244;271","googleSpreadsheet":false,"liveData":false}}}

==> figures/gdv1_all_datasets/source/seq.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,12],[2,13],[3,13],[4,12],[5,13],[6,13],[7,16],[8,10],[9,17],[10,13],[11,14],[12,14],[13,18],[14,11],[15,12],[16,7],[17,12],[18,12],[19,11],[20,10],[21,13],[22,9],[23,9],[24,8],[25,9],[26,8],[27,8],[28,7],[29,7],[30,7]],"name":"unirand","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line","label":{"onArea":false},"pointInterval":1,"lineWidth":3},{"data":[[1,8],[2,7],[3,9],[4,8],[5,8],[6,9],[7,8],[8,7],[9,8],[10,8],[11,7],[12,7],[13,7],[14,7],[15,8],[16,8],[17,9],[18,9],[19,9],[20,7],[21,7],[22,7],[23,7],[24,6],[25,7],[26,8],[27,7],[28,6],[29,8],[30,7]],"name":"equidist","yAxis":0,"maxSize":0,"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,12],[2,12],[3,13],[4,12],[5,12],[6,11],[7,15],[8,10],[9,7],[10,7],[11,7],[12,6],[13,7],[14,8],[15,7],[16,6],[17,7],[18,7],[19,8],[20,7],[21,8],[22,7],[23,7],[24,6],[25,11],[26,8],[27,7],[28,6],[29,7],[30,8]],"name":"years","yAxis":0,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,12],[2,11],[3,7],[4,7],[5,8],[6,9],[7,7],[8,6],[9,6],[10,7],[11,7],[12,6],[13,7],[14,7],[15,7],[16,6],[17,7],[18,8],[19,7],[20,6],[21,7],[22,7],[23,8],[24,6],[25,8],[26,7],[27,7],[28,6],[29,7],[30,7]],"name":"months","yAxis":0,"marker":"","dashStyle":"Solid","lineWidth":3},{"data":[[1,8],[2,9],[3,9],[4,9],[5,10],[6,12],[7,12],[8,9],[9,9],[10,12],[11,8],[12,7],[13,7],[14,8],[15,7],[16,6],[17,7],[18,7],[19,7],[20,7],[21,7],[22,7],[23,7],[24,6],[25,7],[26,7],[27,7],[28,6],[29,7],[30,7]],"name":"timeseries","marker":{"enabled":false},"dashStyle":"Solid","lineWidth":3},{"data":[[1,8],[2,8],[3,8],[4,10],[5,8],[6,8],[7,7],[8,6],[9,12],[10,8],[11,8],[12,7],[13,7],[14,10],[15,7],[16,6],[17,7],[18,7],[19,7],[20,9],[21,8],[22,7],[23,7],[24,6],[25,7],[26,7],[27,12],[28,6],[29,7],[30,7]],"name":"primary","marker":{"enabled":false},"dashStyle":"Solid","lineWidth":3}],"data":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;12;8;12;12;8;8\n2;13;7;12;11;9;8\n3;13;9;13;7;9;8\n4;12;8;12;7;9;10\n5;13;8;12;8;10;8\n6;13;9;11;9;12;8\n7;16;8;15;7;12;7\n8;10;7;10;6;9;6\n9;17;8;7;6;9;12\n10;13;8;7;7;12;8\n11;14;7;7;7;8;8\n12;14;7;6;6;7;7\n13;18;7;7;7;7;7\n14;11;7;8;7;8;10\n15;12;8;7;7;7;7\n16;7;8;6;6;6;6\n17;12;9;7;7;7;7\n18;12;9;7;8;7;7\n19;11;9;8;7;7;7\n20;10;7;7;6;7;9\n21;13;7;8;7;7;8\n22;9;7;7;7;7;7\n23;9;7;7;8;7;7\n24;8;6;6;6;6;6\n25;9;7;11;8;7;7\n26;8;8;8;7;7;7\n27;8;7;7;7;7;12\n28;7;6;6;6;6;6\n29;7;8;7;7;7;7\n30;7;7;8;7;7;7"},"yAxis":[{"description":"","title":{"text":"Sequential Access Time","style":{"color":"#333"},"margin":10},"labels":{"format":"{value} ns","style":{"color":"#333","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":0,"lineColor":"#ebebeb","tickColor":"#ebebeb","tickWidth":1,"minPadding":0.01,"offset":0,"maxColor":"#003399","endOnTick":true,"allowDecimals":true,"min":5,"tickLength":0,"tickPosition":"inside","tickInterval":5}],"xAxis":[{"tickInterval":5,"title":{},"labels":{}}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#2f7ed8","#0d233a","#8bbc21","#910000","#1aadce","#f28f43"],"title":{"text":""},"subtitle":{"text":""},"legend":{"enabled":false,"layout":"vertical","floating":true,"verticalAlign":"top","align":"right","itemStyle":{"fontFamily":"Arial","color":"#333333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal","cursor":"pointer"},"itemHiddenStyle":{"fontFamily":"Arial","color":"#cccccc","fontSize":"18px","fontWeight":"normal","fontStyle":"normal"},"backgroundColor":"#fafafa","borderWidth":1,"borderRadius":3,"x":-10},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312},"tooltip":{"enabled":true},"plotOptions":{"series":{"dataLabels":{"enabled":false}}},"labels":{"items":[],"style":{"color":"#333"}}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;12;8;12;12;8;8\n2;13;7;12;11;9;8\n3;13;9;13;7;9;8\n4;12;8;12;7;9;10\n5;13;8;12;8;10;8\n6;13;9;11;9;12;8\n7;16;8;15;7;12;7\n8;10;7;10;6;9;6\n9;17;8;7;6;9;12\n10;13;8;7;7;12;8\n11;14;7;7;7;8;8\n12;14;7;6;6;7;7\n13;18;7;7;7;7;7\n14;11;7;8;7;8;10\n15;12;8;7;7;7;7\n16;7;8;6;6;6;6\n17;12;9;7;7;7;7\n18;12;9;7;8;7;7\n19;11;9;8;7;7;7\n20;10;7;7;6;7;9\n21;13;7;8;7;7;8\n22;9;7;7;7;7;7\n23;9;7;7;8;7;7\n24;8;6;6;6;6;6\n25;9;7;11;8;7;7\n26;8;8;8;7;7;7\n27;8;7;7;7;7;12\n28;7;6;6;6;6;6\n29;7;8;7;7;7;7\n30;7;7;8;7;7;7","googleSpreadsheet":false,"liveData":false}}}

==> figures/gdv1_all_datasets/v1-single-color/source/chart.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,-50],[2,-50],[3,-50],[4,-50],[5,-50],[6,-50],[7,-50],[8,-50],[9,-49],[10,-49],[11,-48],[12,-46],[13,-43],[14,-38],[15,-31],[16,-18],[17,-8],[18,-2],[19,1],[20,2],[21,3],[22,3],[23,3],[24,3],[25,3],[26,3],[27,3],[28,3],[29,3],[30,3]],"name":"unirand","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line","label":{"onArea":false},"pointInterval":1,"lineWidth":2},{"data":[[1,-50],[2,-50],[3,-16],[4,13],[5,27],[6,34],[7,38],[8,39],[9,40],[10,40],[11,40],[12,41],[13,41],[14,41],[15,41],[16,41],[17,41],[18,37],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"equidist","yAxis":0,"maxSize":0,"marker":""},{"data":[[1,75],[2,75],[3,75],[4,75],[5,75],[6,75],[7,72],[8,72],[9,69],[10,66],[11,62],[12,59],[13,56],[14,53],[15,50],[16,47],[17,44],[18,41],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"years","yAxis":0,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Solid"},{"data":[[1,87],[2,87],[3,87],[4,84],[5,81],[6,78],[7,75],[8,72],[9,69],[10,66],[11,62],[12,59],[13,56],[14,53],[15,50],[16,47],[17,44],[18,41],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"months","yAxis":0,"marker":""},{"data":[[1,-47],[2,-47],[3,-47],[4,-44],[5,-37],[6,-23],[7,-4],[8,9],[9,18],[10,23],[11,26],[12,27],[13,28],[14,28],[15,28],[16,28],[17,28],[18,28],[19,28],[20,28],[21,28],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"timeseries","marker":{"enabled":false}},{"data":[[1,2],[2,27],[3,39],[4,45],[5,47],[6,49],[7,49],[8,50],[9,50],[10,50],[11,50],[12,50],[13,50],[14,50],[15,50],[16,47],[17,44],[18,41],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"primary","marker":{"enabled":false}}],"data":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;-50;-50;75;87;-47;2\n2;-50;-50;75;87;-47;27\n3;-50;-16;75;87;-47;39\n4;-50;13;75;84;-44;45\n5;-50;27;75;81;-37;47\n6;-50;34;75;78;-23;49\n7;-50;38;72;75;-4;49\n8;-50;39;72;72;9;50\n9;-49;40;69;69;18;50\n10;-49;40;66;66;23;50\n11;-48;40;62;62;26;50\n12;-46;41;59;59;27;50\n13;-43;41;56;56;28;50\n14;-38;41;53;53;28;50\n15;-31;41;50;50;28;50\n16;-18;41;47;47;28;47\n17;-8;41;44;44;28;44\n18;-2;37;41;41;28;41\n19;1;37;37;37;28;37\n20;2;34;34;34;28;34\n21;3;31;31;31;28;31\n22;3;28;28;28;28;28\n23;3;25;25;25;25;25\n24;3;22;22;22;22;22\n25;3;19;19;19;19;19\n26;3;16;16;16;16;16\n27;3;12;12;12;12;12\n28;3;9;9;9;9;9\n29;3;6;6;6;6;6\n30;3;3;3;3;3;3"},"yAxis":[{"description":"","title":{"text":"Compression Gain","style":{"color":"#3366CC"},"margin":5},"labels":{"format":"{value}%","style":{"color":"#3366CC","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#3366CC","tickColor":"#3366CC","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"tickAmount":4,"allowDecimals":true}],"xAxis":[{}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#3366CC","#3366CC","#3366CC","#3366CC","#3366CC","#3366CC"],"title":{"text":""},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312},"tooltip":{"enabled":true},"plotOptions":{"series":{"dataLabels":{"enabled":false}}},"labels":{"items":[{"html":"unirand","style":{"left":"320px","top":"195px","font-size":"1em"}},{"html":"years","style":{"left":"5px","top":"75px","font-size":"1em"}},{"html":"equidist","style":{"left":"85px","top":"140px","font-size":"1em"}},{"html":"months","style":{"left":"5px","top":"30px","font-size":"1em"}},{"style":{"left":"155px","top":"160px","font-size":"1em"},"html":"ts"},{"html":"pk","style":{"left":"45px","top":"125px","font-size":"1em"}}],"style":{"color":"#333"}}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;-50;-50;75;87;-47;2\n2;-50;-50;75;87;-47;27\n3;-50;-16;75;87;-47;39\n4;-50;13;75;84;-44;45\n5;-50;27;75;81;-37;47\n6;-50;34;75;78;-23;49\n7;-50;38;72;75;-4;49\n8;-50;39;72;72;9;50\n9;-49;40;69;69;18;50\n10;-49;40;66;66;23;50\n11;-48;40;62;62;26;50\n12;-46;41;59;59;27;50\n13;-43;41;56;56;28;50\n14;-38;41;53;53;28;50\n15;-31;41;50;50;28;50\n16;-18;41;47;47;28;47\n17;-8;41;44;44;28;44\n18;-2;37;41;41;28;41\n19;1;37;37;37;28;37\n20;2;34;34;34;28;34\n21;3;31;31;31;28;31\n22;3;28;28;28;28;28\n23;3;25;25;25;25;25\n24;3;22;22;22;22;22\n25;3;19;19;19;19;19\n26;3;16;16;16;16;16\n27;3;12;12;12;12;12\n28;3;9;9;9;9;9\n29;3;6;6;6;6;6\n30;3;3;3;3;3;3","googleSpreadsheet":false,"liveData":false}}}

==> figures/gdv1_all_datasets/v1-single-color/source/comp.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,-50],[2,-50],[3,-50],[4,-50],[5,-50],[6,-50],[7,-50],[8,-50],[9,-49],[10,-49],[11,-48],[12,-46],[13,-43],[14,-38],[15,-31],[16,-18],[17,-8],[18,-2],[19,1],[20,2],[21,3],[22,3],[23,3],[24,3],[25,3],[26,3],[27,3],[28,3],[29,3],[30,3]],"name":"unirand","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line","label":{"onArea":false},"pointInterval":1,"lineWidth":2},{"data":[[1,-50],[2,-50],[3,-16],[4,13],[5,27],[6,34],[7,38],[8,39],[9,40],[10,40],[11,40],[12,41],[13,41],[14,41],[15,41],[16,41],[17,41],[18,37],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"equidist","yAxis":0,"maxSize":0,"marker":""},{"data":[[1,75],[2,75],[3,75],[4,75],[5,75],[6,75],[7,72],[8,72],[9,69],[10,66],[11,62],[12,59],[13,56],[14,53],[15,50],[16,47],[17,44],[18,41],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"years","yAxis":0,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Solid"},{"data":[[1,87],[2,87],[3,87],[4,84],[5,81],[6,78],[7,75],[8,72],[9,69],[10,66],[11,62],[12,59],[13,56],[14,53],[15,50],[16,47],[17,44],[18,41],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"months","yAxis":0,"marker":""},{"data":[[1,-47],[2,-47],[3,-47],[4,-44],[5,-37],[6,-23],[7,-4],[8,9],[9,18],[10,23],[11,26],[12,27],[13,28],[14,28],[15,28],[16,28],[17,28],[18,28],[19,28],[20,28],[21,28],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"timeseries","marker":{"enabled":false}},{"data":[[1,2],[2,27],[3,39],[4,45],[5,47],[6,49],[7,49],[8,50],[9,50],[10,50],[11,50],[12,50],[13,50],[14,50],[15,50],[16,47],[17,44],[18,41],[19,37],[20,34],[21,31],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"primary","marker":{"enabled":false}}],"data":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;-50;-50;75;87;-47;2\n2;-50;-50;75;87;-47;27\n3;-50;-16;75;87;-47;39\n4;-50;13;75;84;-44;45\n5;-50;27;75;81;-37;47\n6;-50;34;75;78;-23;49\n7;-50;38;72;75;-4;49\n8;-50;39;72;72;9;50\n9;-49;40;69;69;18;50\n10;-49;40;66;66;23;50\n11;-48;40;62;62;26;50\n12;-46;41;59;59;27;50\n13;-43;41;56;56;28;50\n14;-38;41;53;53;28;50\n15;-31;41;50;50;28;50\n16;-18;41;47;47;28;47\n17;-8;41;44;44;28;44\n18;-2;37;41;41;28;41\n19;1;37;37;37;28;37\n20;2;34;34;34;28;34\n21;3;31;31;31;28;31\n22;3;28;28;28;28;28\n23;3;25;25;25;25;25\n24;3;22;22;22;22;22\n25;3;19;19;19;19;19\n26;3;16;16;16;16;16\n27;3;12;12;12;12;12\n28;3;9;9;9;9;9\n29;3;6;6;6;6;6\n30;3;3;3;3;3;3"},"yAxis":[{"description":"","title":{"text":"Compression Gain","style":{"color":"#3366CC"},"margin":5},"labels":{"format":"{value}%","style":{"color":"#3366CC","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#3366CC","tickColor":"#3366CC","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"allowDecimals":true,"min":-60,"startOnTick":false}],"xAxis":[{}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#3366CC","#3366CC","#3366CC","#3366CC","#3366CC","#3366CC"],"title":{"text":""},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312},"tooltip":{"enabled":true},"plotOptions":{"series":{"dataLabels":{"enabled":false}}},"labels":{"items":[{"html":"unirand","style":{"left":"320px","top":"185px","font-size":"1em"}},{"html":"years","style":{"left":"5px","top":"45px","font-size":"1em"}},{"html":"equidist","style":{"left":"85px","top":"125px","font-size":"1em"}},{"html":"months","style":{"left":"5px","top":"5px","font-size":"1em"}},{"style":{"left":"155px","top":"150px","font-size":"1em"},"html":"ts"},{"html":"pk","style":{"left":"45px","top":"105px","font-size":"1em"}}],"style":{"color":"#333"}}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;-50;-50;75;87;-47;2\n2;-50;-50;75;87;-47;27\n3;-50;-16;75;87;-47;39\n4;-50;13;75;84;-44;45\n5;-50;27;75;81;-37;47\n6;-50;34;75;78;-23;49\n7;-50;38;72;75;-4;49\n8;-50;39;72;72;9;50\n9;-49;40;69;69;18;50\n10;-49;40;66;66;23;50\n11;-48;40;62;62;26;50\n12;-46;41;59;59;27;50\n13;-43;41;56;56;28;50\n14;-38;41;53;53;28;50\n15;-31;41;50;50;28;50\n16;-18;41;47;47;28;47\n17;-8;41;44;44;28;44\n18;-2;37;41;41;28;41\n19;1;37;37;37;28;37\n20;2;34;34;34;28;34\n21;3;31;31;31;28;31\n22;3;28;28;28;28;28\n23;3;25;25;25;25;25\n24;3;22;22;22;22;22\n25;3;19;19;19;19;19\n26;3;16;16;16;16;16\n27;3;12;12;12;12;12\n28;3;9;9;9;9;9\n29;3;6;6;6;6;6\n30;3;3;3;3;3;3","googleSpreadsheet":false,"liveData":false}}}

==> figures/gdv1_all_datasets/v1-single-color/source/rand.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,17],[2,17],[3,17],[4,16],[5,20],[6,20],[7,28],[8,16],[9,28],[10,20],[11,23],[12,21],[13,20],[14,16],[15,16],[16,15],[17,16],[18,16],[19,14],[20,12],[21,19],[22,14],[23,11],[24,11],[25,11],[26,11],[27,10],[28,9],[29,9],[30,9]],"name":"unirand","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line","label":{"onArea":false},"pointInterval":1,"lineWidth":2},{"data":[[1,19],[2,19],[3,15],[4,14],[5,15],[6,13],[7,14],[8,11],[9,13],[10,14],[11,13],[12,11],[13,13],[14,11],[15,11],[16,7],[17,11],[18,10],[19,10],[20,8],[21,8],[22,8],[23,9],[24,7],[25,8],[26,10],[27,9],[28,9],[29,9],[30,10]],"name":"equidist","yAxis":0,"maxSize":0,"marker":"","dashStyle":"Solid"},{"data":[[1,13],[2,12],[3,13],[4,11],[5,11],[6,10],[7,17],[8,6],[9,7],[10,7],[11,7],[12,18],[13,7],[14,7],[15,7],[16,5],[17,8],[18,8],[19,8],[20,8],[21,10],[22,10],[23,8],[24,8],[25,8],[26,10],[27,9],[28,9],[29,9],[30,11]],"name":"years","yAxis":0,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Solid"},{"data":[[1,11],[2,9],[3,6],[4,6],[5,8],[6,8],[7,6],[8,5],[9,6],[10,6],[11,7],[12,6],[13,7],[14,7],[15,7],[16,5],[17,10],[18,9],[19,8],[20,7],[21,8],[22,14],[23,8],[24,8],[25,9],[26,9],[27,9],[28,9],[29,10],[30,10]],"name":"months","yAxis":0,"marker":"","dashStyle":"Solid"},{"data":[[1,18],[2,20],[3,21],[4,14],[5,17],[6,15],[7,16],[8,12],[9,14],[10,19],[11,13],[12,13],[13,13],[14,13],[15,11],[16,9],[17,11],[18,11],[19,10],[20,9],[21,8],[22,8],[23,8],[24,7],[25,9],[26,8],[27,8],[28,8],[29,10],[30,9]],"name":"timeseries","marker":{"enabled":false},"dashStyle":"Solid"},{"data":[[1,16],[2,14],[3,14],[4,13],[5,13],[6,13],[7,12],[8,9],[9,12],[10,13],[11,20],[12,11],[13,11],[14,16],[15,7],[16,5],[17,7],[18,8],[19,8],[20,9],[21,9],[22,8],[23,8],[24,8],[25,10],[26,8],[27,10],[28,9],[29,9],[30,9]],"name":"primary","marker":{"enabled":false},"dashStyle":"Solid"}],"data":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;17;19;13;11;18;16\n2;17;19;12;9;20;14\n3;17;15;13;6;21;14\n4;16;14;11;6;14;13\n5;20;15;11;8;17;13\n6;20;13;10;8;15;13\n7;28;14;17;6;16;12\n8;16;11;6;5;12;9\n9;28;13;7;6;14;12\n10;20;14;7;6;19;13\n11;23;13;7;7;13;20\n12;21;11;18;6;13;11\n13;20;13;7;7;13;11\n14;16;11;7;7;13;16\n15;16;11;7;7;11;7\n16;15;7;5;5;9;5\n17;16;11;8;10;11;7\n18;16;10;8;9;11;8\n19;14;10;8;8;10;8\n20;12;8;8;7;9;9\n21;19;8;10;8;8;9\n22;14;8;10;14;8;8\n23;11;9;8;8;8;8\n24;11;7;8;8;7;8\n25;11;8;8;9;9;10\n26;11;10;10;9;8;8\n27;10;9;9;9;8;10\n28;9;9;9;9;8;9\n29;9;9;9;10;10;9\n30;9;10;11;10;9;9"},"yAxis":[{"description":"","title":{"text":"Random Access Time","style":{"color":"#DC3912"},"margin":5},"labels":{"format":"{value} ns","style":{"color":"#DC3912","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#DC3912","tickColor":"#DC3912","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"allowDecimals":true,"min":5}],"xAxis":[{}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#DC3912","#DC3912","#DC3912","#DC3912","#DC3912","#DC3912"],"title":{"text":""},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312},"tooltip":{"enabled":true},"plotOptions":{"series":{"dataLabels":{"enabled":false}}},"labels":{"items":[],"style":{"color":"#333"}}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;17;19;13;11;18;16\n2;17;19;12;9;20;14\n3;17;15;13;6;21;14\n4;16;14;11;6;14;13\n5;20;15;11;8;17;13\n6;20;13;10;8;15;13\n7;28;14;17;6;16;12\n8;16;11;6;5;12;9\n9;28;13;7;6;14;12\n10;20;14;7;6;19;13\n11;23;13;7;7;13;20\n12;21;11;18;6;13;11\n13;20;13;7;7;13;11\n14;16;11;7;7;13;16\n15;16;11;7;7;11;7\n16;15;7;5;5;9;5\n17;16;11;8;10;11;7\n18;16;10;8;9;11;8\n19;14;10;8;8;10;8\n20;12;8;8;7;9;9\n21;19;8;10;8;8;9\n22;14;8;10;14;8;8\n23;11;9;8;8;8;8\n24;11;7;8;8;7;8\n25;11;8;8;9;9;10\n26;11;10;10;9;8;8\n27;10;9;9;9;8;10\n28;9;9;9;9;8;9\n29;9;9;9;10;10;9\n30;9;10;11;10;9;9","googleSpreadsheet":false,"liveData":false}}}

==> figures/gdv1_all_datasets/v1-single-color/source/scan.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,188],[2,184],[3,185],[4,192],[5,192],[6,207],[7,213],[8,206],[9,210],[10,204],[11,227],[12,220],[13,188],[14,206],[15,229],[16,285],[17,284],[18,248],[19,255],[20,237],[21,250],[22,295],[23,232],[24,276],[25,254],[26,305],[27,259],[28,360],[29,410],[30,511]],"name":"unirand","yAxis":0,"maxSize":0,"marker":""},{"data":[[1,148],[2,144],[3,144],[4,151],[5,153],[6,146],[7,158],[8,149],[9,160],[10,158],[11,151],[12,151],[13,159],[14,168],[15,149],[16,186],[17,183],[18,211],[19,251],[20,236],[21,220],[22,225],[23,254],[24,219],[25,226],[26,236],[27,232],[28,222],[29,237],[30,227]],"name":"equidist","yAxis":0,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Solid"},{"data":[[1,278],[2,268],[3,275],[4,250],[5,330],[6,369],[7,390],[8,359],[9,423],[10,414],[11,432],[12,330],[13,357],[14,387],[15,414],[16,294],[17,349],[18,352],[19,381],[20,349],[21,337],[22,351],[23,392],[24,391],[25,361],[26,380],[27,413],[28,371],[29,425],[30,406]],"name":"years","yAxis":0,"marker":""},{"data":[[1,330],[2,381],[3,435],[4,320],[5,383],[6,351],[7,370],[8,298],[9,370],[10,357],[11,386],[12,338],[13,367],[14,402],[15,370],[16,299],[17,365],[18,368],[19,369],[20,357],[21,343],[22,338],[23,397],[24,374],[25,382],[26,378],[27,376],[28,386],[29,383],[30,379]],"name":"months","marker":{"enabled":false}},{"data":[[1,117],[2,112],[3,115],[4,119],[5,117],[6,124],[7,151],[8,150],[9,143],[10,140],[11,146],[12,154],[13,138],[14,139],[15,133],[16,169],[17,161],[18,141],[19,136],[20,149],[21,160],[22,184],[23,254],[24,244],[25,248],[26,258],[27,242],[28,238],[29,275],[30,244]],"name":"timeseries","marker":{"enabled":false}},{"data":[[1,171],[2,169],[3,157],[4,151],[5,152],[6,141],[7,150],[8,129],[9,161],[10,167],[11,188],[12,135],[13,192],[14,200],[15,236],[16,214],[17,236],[18,234],[19,271],[20,240],[21,234],[22,252],[23,268],[24,246],[25,254],[26,245],[27,243],[28,239],[29,285],[30,271]],"name":"primary","marker":"null"}],"data":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;188;148;278;330;117;171\n2;184;144;268;381;112;169\n3;185;144;275;435;115;157\n4;192;151;250;320;119;151\n5;192;153;330;383;117;152\n6;207;146;369;351;124;141\n7;213;158;390;370;151;150\n8;206;149;359;298;150;129\n9;210;160;423;370;143;161\n10;204;158;414;357;140;167\n11;227;151;432;386;146;188\n12;220;151;330;338;154;135\n13;188;159;357;367;138;192\n14;206;168;387;402;139;200\n15;229;149;414;370;133;236\n16;285;186;294;299;169;214\n17;284;183;349;365;161;236\n18;248;211;352;368;141;234\n19;255;251;381;369;136;271\n20;237;236;349;357;149;240\n21;250;220;337;343;160;234\n22;295;225;351;338;184;252\n23;232;254;392;397;254;268\n24;276;219;391;374;244;246\n25;254;226;361;382;248;254\n26;305;236;380;378;258;245\n27;259;232;413;376;242;243\n28;360;222;371;386;238;239\n29;410;237;425;383;275;285\n30;511;227;406;379;244;271"},"yAxis":[{"description":"","title":{"text":"Table Scan Time","style":{"color":"#109618"},"margin":5},"labels":{"format":"{value} μs","style":{"color":"#109618","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#109618","tickColor":"#3366CC","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"allowDecimals":true,"max":500}],"xAxis":[{"labels":{"format":"{value}"}}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#109618","#109618","#109618","#109618","#109618","#109618"],"title":{"text":""},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312},"tooltip":{"enabled":true},"plotOptions":{"series":{"dataLabels":{"enabled":false}}},"labels":{"items":[],"style":{"color":"#333"}}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;188;148;278;330;117;171\n2;184;144;268;381;112;169\n3;185;144;275;435;115;157\n4;192;151;250;320;119;151\n5;192;153;330;383;117;152\n6;207;146;369;351;124;141\n7;213;158;390;370;151;150\n8;206;149;359;298;150;129\n9;210;160;423;370;143;161\n10;204;158;414;357;140;167\n11;227;151;432;386;146;188\n12;220;151;330;338;154;135\n13;188;159;357;367;138;192\n14;206;168;387;402;139;200\n15;229;149;414;370;133;236\n16;285;186;294;299;169;214\n17;284;183;349;365;161;236\n18;248;211;352;368;141;234\n19;255;251;381;369;136;271\n20;237;236;349;357;149;240\n21;250;220;337;343;160;234\n22;295;225;351;338;184;252\n23;232;254;392;397;254;268\n24;276;219;391;374;244;246\n25;254;226;361;382;248;254\n26;305;236;380;378;258;245\n27;259;232;413;376;242;243\n28;360;222;371;386;238;239\n29;410;237;425;383;275;285\n30;511;227;406;379;244;271","googleSpreadsheet":false,"liveData":false}}}

==> figures/gdv1_all_datasets/v1-single-color/source/seq.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,12],[2,13],[3,13],[4,12],[5,13],[6,13],[7,16],[8,10],[9,17],[10,13],[11,14],[12,14],[13,18],[14,11],[15,12],[16,7],[17,12],[18,12],[19,11],[20,10],[21,13],[22,9],[23,9],[24,8],[25,9],[26,8],[27,8],[28,7],[29,7],[30,7]],"name":"unirand","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line","label":{"onArea":false},"pointInterval":1,"lineWidth":2},{"data":[[1,8],[2,7],[3,9],[4,8],[5,8],[6,9],[7,8],[8,7],[9,8],[10,8],[11,7],[12,7],[13,7],[14,7],[15,8],[16,8],[17,9],[18,9],[19,9],[20,7],[21,7],[22,7],[23,7],[24,6],[25,7],[26,8],[27,7],[28,6],[29,8],[30,7]],"name":"equidist","yAxis":0,"maxSize":0,"marker":""},{"data":[[1,12],[2,12],[3,13],[4,12],[5,12],[6,11],[7,15],[8,10],[9,7],[10,7],[11,7],[12,6],[13,7],[14,8],[15,7],[16,6],[17,7],[18,7],[19,8],[20,7],[21,8],[22,7],[23,7],[24,6],[25,11],[26,8],[27,7],[28,6],[29,7],[30,8]],"name":"years","yAxis":0,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Solid"},{"data":[[1,12],[2,11],[3,7],[4,7],[5,8],[6,9],[7,7],[8,6],[9,6],[10,7],[11,7],[12,6],[13,7],[14,7],[15,7],[16,6],[17,7],[18,8],[19,7],[20,6],[21,7],[22,7],[23,8],[24,6],[25,8],[26,7],[27,7],[28,6],[29,7],[30,7]],"name":"months","yAxis":0,"marker":""},{"data":[[1,8],[2,9],[3,9],[4,9],[5,10],[6,12],[7,12],[8,9],[9,9],[10,12],[11,8],[12,7],[13,7],[14,8],[15,7],[16,6],[17,7],[18,7],[19,7],[20,7],[21,7],[22,7],[23,7],[24,6],[25,7],[26,7],[27,7],[28,6],[29,7],[30,7]],"name":"timeseries","marker":{"enabled":false}},{"data":[[1,8],[2,8],[3,8],[4,10],[5,8],[6,8],[7,7],[8,6],[9,12],[10,8],[11,8],[12,7],[13,7],[14,10],[15,7],[16,6],[17,7],[18,7],[19,7],[20,9],[21,8],[22,7],[23,7],[24,6],[25,7],[26,7],[27,12],[28,6],[29,7],[30,7]],"name":"primary","marker":{"enabled":false}}],"data":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;12;8;12;12;8;8\n2;13;7;12;11;9;8\n3;13;9;13;7;9;8\n4;12;8;12;7;9;10\n5;13;8;12;8;10;8\n6;13;9;11;9;12;8\n7;16;8;15;7;12;7\n8;10;7;10;6;9;6\n9;17;8;7;6;9;12\n10;13;8;7;7;12;8\n11;14;7;7;7;8;8\n12;14;7;6;6;7;7\n13;18;7;7;7;7;7\n14;11;7;8;7;8;10\n15;12;8;7;7;7;7\n16;7;8;6;6;6;6\n17;12;9;7;7;7;7\n18;12;9;7;8;7;7\n19;11;9;8;7;7;7\n20;10;7;7;6;7;9\n21;13;7;8;7;7;8\n22;9;7;7;7;7;7\n23;9;7;7;8;7;7\n24;8;6;6;6;6;6\n25;9;7;11;8;7;7\n26;8;8;8;7;7;7\n27;8;7;7;7;7;12\n28;7;6;6;6;6;6\n29;7;8;7;7;7;7\n30;7;7;8;7;7;7"},"yAxis":[{"description":"","title":{"text":"Sequential Access Time","style":{"color":"#FF9900"},"margin":5},"labels":{"format":"{value} ns","style":{"color":"#FF9900","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#FF9900","tickColor":"#FF9900","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"tickAmount":4,"allowDecimals":true}],"xAxis":[{}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#FF9900","#FF9900","#FF9900","#FF9900","#FF9900","#FF9900"],"title":{"text":""},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312},"tooltip":{"enabled":true},"plotOptions":{"series":{"dataLabels":{"enabled":false}}},"labels":{"items":[],"style":{"color":"#333"}}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"unirand\";\"equidist\";\"years\";\"months\";\"timeseries\";\"primary\"\n1;12;8;12;12;8;8\n2;13;7;12;11;9;8\n3;13;9;13;7;9;8\n4;12;8;12;7;9;10\n5;13;8;12;8;10;8\n6;13;9;11;9;12;8\n7;16;8;15;7;12;7\n8;10;7;10;6;9;6\n9;17;8;7;6;9;12\n10;13;8;7;7;12;8\n11;14;7;7;7;8;8\n12;14;7;6;6;7;7\n13;18;7;7;7;7;7\n14;11;7;8;7;8;10\n15;12;8;7;7;7;7\n16;7;8;6;6;6;6\n17;12;9;7;7;7;7\n18;12;9;7;8;7;7\n19;11;9;8;7;7;7\n20;10;7;7;6;7;9\n21;13;7;8;7;7;8\n22;9;7;7;7;7;7\n23;9;7;7;8;7;7\n24;8;6;6;6;6;6\n25;9;7;11;8;7;7\n26;8;8;8;7;7;7\n27;8;7;7;7;7;12\n28;7;6;6;6;6;6\n29;7;8;7;7;7;7\n30;7;7;8;7;7;7","googleSpreadsheet":false,"liveData":false}}}

==> figures/multi/source/GD_Segment_1.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,-47],[2,-47],[3,-47],[4,-44],[5,-37],[6,-23],[7,-4],[8,9],[9,18],[10,23],[11,26],[12,27],[13,28],[14,28],[15,28],[16,28],[17,28],[18,28],[19,28],[20,28],[21,28],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"Compression rate","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line"},{"data":[[1,18],[2,20],[3,21],[4,14],[5,17],[6,15],[7,16],[8,12],[9,14],[10,19],[11,13],[12,13],[13,13],[14,13],[15,11],[16,9],[17,11],[18,11],[19,10],[20,9],[21,8],[22,8],[23,8],[24,7],[25,9],[26,8],[27,8],[28,8],[29,10],[30,9]],"name":"Random Access time","yAxis":1,"maxSize":0,"marker":""},{"data":[[1,8],[2,9],[3,9],[4,9],[5,10],[6,12],[7,12],[8,9],[9,9],[10,12],[11,8],[12,7],[13,7],[14,8],[15,7],[16,6],[17,7],[18,7],[19,7],[20,7],[21,7],[22,7],[23,7],[24,6],[25,7],[26,7],[27,7],[28,6],[29,7],[30,7]],"name":"Sequential Access time","yAxis":1,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Dash"},{"data":[[1,117],[2,112],[3,115],[4,119],[5,117],[6,124],[7,151],[8,150],[9,143],[10,140],[11,146],[12,154],[13,138],[14,139],[15,133],[16,169],[17,161],[18,141],[19,136],[20,149],[21,160],[22,184],[23,254],[24,244],[25,248],[26,258],[27,242],[28,238],[29,275],[30,244]],"name":"TableScan time","yAxis":2,"marker":""}],"data":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-47;18;8;117\n2;-47;20;9;112\n3;-47;21;9;115\n4;-44;14;9;119\n5;-37;17;10;117\n6;-23;15;12;124\n7;-4;16;12;151\n8;9;12;9;150\n9;18;14;9;143\n10;23;19;12;140\n11;26;13;8;146\n12;27;13;7;154\n13;28;13;7;138\n14;28;13;8;139\n15;28;11;7;133\n16;28;9;6;169\n17;28;11;7;161\n18;28;11;7;141\n19;28;10;7;136\n20;28;9;7;149\n21;28;8;7;160\n22;28;8;7;184\n23;25;8;7;254\n24;22;7;6;244\n25;19;9;7;248\n26;16;8;7;258\n27;12;8;7;242\n28;9;8;6;238\n29;6;10;7;275\n30;3;9;7;244"},"yAxis":[{"description":"","title":{"text":"Compression Gain","style":{"color":"#3366CC"},"margin":5},"labels":{"format":"{value}%","style":{"color":"#3366CC","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#3366CC","tickColor":"#3366CC","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"visible":false},{"labels":{"format":"{value} ns","style":{"color":"#FF9900","fontSize":"14px"}},"title":{"text":"Access Time","style":{"color":"#FF9900"},"margin":5},"lineColor":"#FF9900","lineWidth":2,"tickColor":"#FF9900","tickWidth":2,"max":60,"min":0,"visible":false},{"labels":{"format":"{value} μs","style":{"color":"#109618","fontSize":"0px"}},"title":{"text":"","style":{"color":"#109618"}},"lineColor":"#109618","lineWidth":0,"tickColor":"#fff","tickWidth":0,"min":50,"visible":true,"tickLength":10}],"xAxis":[{"plotLines":[{"label":{"align":"right","rotation":0,"text":"MC","y":20,"x":-6},"value":21,"width":2,"zIndex":10,"dashStyle":"ShortDash"},{"label":{"text":"LM","rotation":0,"y":20},"value":24,"width":2,"zIndex":10,"dashStyle":"ShortDash"}],"title":{},"labels":{}}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#3366CC","#FF9900","#FF9900","#109618"],"title":{"text":"GD Segment 1"},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-47;18;8;117\n2;-47;20;9;112\n3;-47;21;9;115\n4;-44;14;9;119\n5;-37;17;10;117\n6;-23;15;12;124\n7;-4;16;12;151\n8;9;12;9;150\n9;18;14;9;143\n10;23;19;12;140\n11;26;13;8;146\n12;27;13;7;154\n13;28;13;7;138\n14;28;13;8;139\n15;28;11;7;133\n16;28;9;6;169\n17;28;11;7;161\n18;28;11;7;141\n19;28;10;7;136\n20;28;9;7;149\n21;28;8;7;160\n22;28;8;7;184\n23;25;8;7;254\n24;22;7;6;244\n25;19;9;7;248\n26;16;8;7;258\n27;12;8;7;242\n28;9;8;6;238\n29;6;10;7;275\n30;3;9;7;244","googleSpreadsheet":false,"liveData":false}}}

==> figures/multi/source/GD_Segment_2.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,-47],[2,-47],[3,-47],[4,-44],[5,-37],[6,-23],[7,-4],[8,9],[9,18],[10,23],[11,25],[12,26],[13,25],[14,22],[15,16],[16,6],[17,-6],[18,-18],[19,-27],[20,-33],[21,-36],[22,-39],[23,-20],[24,-23],[25,-26],[26,-29],[27,-32],[28,-35],[29,-38],[30,-41]],"name":"Compression rate","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line"},{"data":[[1,19],[2,21],[3,20],[4,24],[5,20],[6,19],[7,24],[8,14],[9,16],[10,16],[11,16],[12,14],[13,16],[14,15],[15,17],[16,14],[17,20],[18,22],[19,20],[20,18],[21,25],[22,19],[23,20],[24,15],[25,18],[26,20],[27,17],[28,17],[29,19],[30,29]],"name":"Random Access time","yAxis":1,"maxSize":0,"marker":""},{"data":[[1,8],[2,9],[3,9],[4,13],[5,12],[6,13],[7,15],[8,10],[9,12],[10,11],[11,11],[12,11],[13,11],[14,14],[15,12],[16,9],[17,13],[18,20],[19,12],[20,12],[21,15],[22,10],[23,11],[24,7],[25,9],[26,10],[27,9],[28,8],[29,9],[30,8]],"name":"Sequential Access time","yAxis":1,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Dash"},{"data":[[1,131],[2,119],[3,126],[4,160],[5,150],[6,150],[7,196],[8,165],[9,174],[10,172],[11,171],[12,166],[13,165],[14,168],[15,177],[16,201],[17,196],[18,181],[19,148],[20,156],[21,198],[22,174],[23,183],[24,181],[25,153],[26,208],[27,157],[28,150],[29,161],[30,138]],"name":"TableScan time","yAxis":2,"marker":""}],"data":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-47;19;8;131\n2;-47;21;9;119\n3;-47;20;9;126\n4;-44;24;13;160\n5;-37;20;12;150\n6;-23;19;13;150\n7;-4;24;15;196\n8;9;14;10;165\n9;18;16;12;174\n10;23;16;11;172\n11;25;16;11;171\n12;26;14;11;166\n13;25;16;11;165\n14;22;15;14;168\n15;16;17;12;177\n16;6;14;9;201\n17;-6;20;13;196\n18;-18;22;20;181\n19;-27;20;12;148\n20;-33;18;12;156\n21;-36;25;15;198\n22;-39;19;10;174\n23;-20;20;11;183\n24;-23;15;7;181\n25;-26;18;9;153\n26;-29;20;10;208\n27;-32;17;9;157\n28;-35;17;8;150\n29;-38;19;9;161\n30;-41;29;8;138"},"yAxis":[{"description":"","title":{"text":"Compression Gain","style":{"color":"#3366CC"},"margin":5},"labels":{"format":"{value}%","style":{"color":"#3366CC","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#3366CC","tickColor":"#3366CC","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"visible":false},{"labels":{"format":"{value} ns","style":{"color":"#FF9900","fontSize":"14px"}},"title":{"text":"Access Time","style":{"color":"#FF9900"},"margin":5},"lineColor":"#FF9900","lineWidth":2,"tickColor":"#FF9900","tickWidth":2,"max":60,"min":0,"visible":false},{"labels":{"format":"{value} μs","style":{"color":"#109618","fontSize":"0px"}},"title":{"text":"","style":{"color":"#109618"}},"lineColor":"#109618","lineWidth":0,"tickColor":"#109618","tickWidth":0,"max":300,"min":50,"tickLength":0}],"xAxis":[{"plotLines":[{"label":{"align":"right","rotation":0,"text":"MC","y":20,"x":-6},"value":12,"width":2,"zIndex":10,"dashStyle":"ShortDash"},{"label":{"text":"LM","rotation":0,"y":20},"value":24,"width":2,"zIndex":10,"dashStyle":"ShortDash"}]}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#3366CC","#FF9900","#FF9900","#109618"],"title":{"text":"GD Segment 2"},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-47;19;8;131\n2;-47;21;9;119\n3;-47;20;9;126\n4;-44;24;13;160\n5;-37;20;12;150\n6;-23;19;13;150\n7;-4;24;15;196\n8;9;14;10;165\n9;18;16;12;174\n10;23;16;11;172\n11;25;16;11;171\n12;26;14;11;166\n13;25;16;11;165\n14;22;15;14;168\n15;16;17;12;177\n16;6;14;9;201\n17;-6;20;13;196\n18;-18;22;20;181\n19;-27;20;12;148\n20;-33;18;12;156\n21;-36;25;15;198\n22;-39;19;10;174\n23;-20;20;11;183\n24;-23;15;7;181\n25;-26;18;9;153\n26;-29;20;10;208\n27;-32;17;9;157\n28;-35;17;8;150\n29;-38;19;9;161\n30;-41;29;8;138","googleSpreadsheet":false,"liveData":false}}}

==> figures/multi/source/GD_Segment_3.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,-239],[2,-235],[3,-232],[4,-221],[5,-196],[6,-148],[7,-85],[8,-38],[9,-14],[10,-5],[11,-2],[12,1],[13,0],[14,-3],[15,-5],[16,-8],[17,-8],[18,-11],[19,-14],[20,-17],[21,-17],[22,-20],[23,-20],[24,-23],[25,-26],[26,-29],[27,-32],[28,-35],[29,-38],[30,-41]],"name":"Compression rate","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line"},{"data":[[1,80],[2,74],[3,66],[4,72],[5,63],[6,60],[7,54],[8,51],[9,41],[10,36],[11,32],[12,25],[13,32],[14,26],[15,21],[16,16],[17,29],[18,22],[19,18],[20,17],[21,17],[22,15],[23,13],[24,13],[25,13],[26,13],[27,13],[28,14],[29,14],[30,18]],"name":"Random Access time","yAxis":1,"maxSize":0,"marker":""},{"data":[[1,17],[2,13],[3,12],[4,14],[5,13],[6,14],[7,15],[8,13],[9,16],[10,14],[11,15],[12,12],[13,15],[14,18],[15,12],[16,10],[17,13],[18,12],[19,12],[20,12],[21,17],[22,11],[23,8],[24,7],[25,8],[26,8],[27,8],[28,8],[29,8],[30,11]],"name":"Sequential Access time","yAxis":1,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Dash"},{"data":[[1,135],[2,145],[3,146],[4,141],[5,137],[6,155],[7,176],[8,173],[9,164],[10,168],[11,180],[12,163],[13,161],[14,202],[15,152],[16,216],[17,185],[18,177],[19,165],[20,187],[21,202],[22,178],[23,148],[24,153],[25,158],[26,147],[27,147],[28,149],[29,154],[30,168]],"name":"TableScan time","yAxis":2,"marker":""}],"data":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-239;80;17;135\n2;-235;74;13;145\n3;-232;66;12;146\n4;-221;72;14;141\n5;-196;63;13;137\n6;-148;60;14;155\n7;-85;54;15;176\n8;-38;51;13;173\n9;-14;41;16;164\n10;-5;36;14;168\n11;-2;32;15;180\n12;1;25;12;163\n13;0;32;15;161\n14;-3;26;18;202\n15;-5;21;12;152\n16;-8;16;10;216\n17;-8;29;13;185\n18;-11;22;12;177\n19;-14;18;12;165\n20;-17;17;12;187\n21;-17;17;17;202\n22;-20;15;11;178\n23;-20;13;8;148\n24;-23;13;7;153\n25;-26;13;8;158\n26;-29;13;8;147\n27;-32;13;8;147\n28;-35;14;8;149\n29;-38;14;8;154\n30;-41;18;11;168"},"yAxis":[{"description":"","title":{"text":"Compression Gain","style":{"color":"#3366CC"},"margin":5},"labels":{"format":"{value}%","style":{"color":"#3366CC","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#3366CC","tickColor":"#3366CC","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"min":-400,"max":20,"visible":false},{"labels":{"format":"{value} ns","style":{"color":"#FF9900","fontSize":"14px"}},"title":{"text":"Access Time","style":{"color":"#FF9900"},"margin":5},"lineColor":"#FF9900","lineWidth":2,"tickColor":"#FF9900","tickWidth":2,"max":150,"min":0,"visible":false},{"labels":{"format":"{value} μs","style":{"color":"#109618","fontSize":"0px"}},"title":{"text":"","style":{"color":"#109618"}},"lineColor":"#109618","lineWidth":0,"tickColor":"#109618","tickWidth":2,"max":300,"min":50,"tickLength":0}],"xAxis":[{"plotLines":[{"label":{"align":"right","rotation":0,"text":"MC","y":20,"x":-6},"value":12,"width":2,"zIndex":10,"dashStyle":"ShortDash"},{"label":{"text":"LM","rotation":0,"y":20},"value":24,"width":2,"zIndex":10,"dashStyle":"ShortDash"}]}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#3366CC","#FF9900","#FF9900","#109618"],"title":{"text":"GD Segment 3"},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-239;80;17;135\n2;-235;74;13;145\n3;-232;66;12;146\n4;-221;72;14;141\n5;-196;63;13;137\n6;-148;60;14;155\n7;-85;54;15;176\n8;-38;51;13;173\n9;-14;41;16;164\n10;-5;36;14;168\n11;-2;32;15;180\n12;1;25;12;163\n13;0;32;15;161\n14;-3;26;18;202\n15;-5;21;12;152\n16;-8;16;10;216\n17;-8;29;13;185\n18;-11;22;12;177\n19;-14;18;12;165\n20;-17;17;12;187\n21;-17;17;17;202\n22;-20;15;11;178\n23;-20;13;8;148\n24;-23;13;7;153\n25;-26;13;8;158\n26;-29;13;8;147\n27;-32;13;8;147\n28;-35;14;8;149\n29;-38;14;8;154\n30;-41;18;11;168","googleSpreadsheet":false,"liveData":false}}}

==> figures/multi/source/GD_Segment_4.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,-383],[2,-380],[3,-377],[4,-355],[5,-309],[6,-226],[7,-128],[8,-49],[9,-12],[10,3],[11,10],[12,11],[13,10],[14,8],[15,6],[16,3],[17,0],[18,-4],[19,-7],[20,-11],[21,-15],[22,-19],[23,-22],[24,-25],[25,-28],[26,-31],[27,-34],[28,-38],[29,-41],[30,-44]],"name":"Compression rate","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line"},{"data":[[1,120],[2,105],[3,129],[4,126],[5,126],[6,126],[7,96],[8,69],[9,60],[10,47],[11,56],[12,38],[13,37],[14,36],[15,41],[16,30],[17,36],[18,33],[19,35],[20,41],[21,34],[22,48],[23,41],[24,46],[25,58],[26,36],[27,42],[28,33],[29,36],[30,42]],"name":"Random Access time","yAxis":1,"maxSize":0,"marker":""},{"data":[[1,14],[2,12],[3,14],[4,15],[5,16],[6,15],[7,12],[8,10],[9,8],[10,7],[11,7],[12,6],[13,5],[14,7],[15,8],[16,5],[17,7],[18,7],[19,6],[20,6],[21,6],[22,7],[23,8],[24,7],[25,5],[26,5],[27,6],[28,6],[29,7],[30,6]],"name":"Sequential Access time","yAxis":1,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Dash"},{"data":[[1,233],[2,200],[3,222],[4,240],[5,221],[6,250],[7,171],[8,137],[9,120],[10,100],[11,89],[12,79],[13,77],[14,67],[15,65],[16,68],[17,66],[18,66],[19,66],[20,78],[21,67],[22,73],[23,79],[24,81],[25,71],[26,73],[27,75],[28,73],[29,81],[30,72]],"name":"TableScan time","yAxis":2,"marker":""}],"data":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-383;120;14;233\n2;-380;105;12;200\n3;-377;129;14;222\n4;-355;126;15;240\n5;-309;126;16;221\n6;-226;126;15;250\n7;-128;96;12;171\n8;-49;69;10;137\n9;-12;60;8;120\n10;3;47;7;100\n11;10;56;7;89\n12;11;38;6;79\n13;10;37;5;77\n14;8;36;7;67\n15;6;41;8;65\n16;3;30;5;68\n17;0;36;7;66\n18;-4;33;7;66\n19;-7;35;6;66\n20;-11;41;6;78\n21;-15;34;6;67\n22;-19;48;7;73\n23;-22;41;8;79\n24;-25;46;7;81\n25;-28;58;5;71\n26;-31;36;5;73\n27;-34;42;6;75\n28;-38;33;6;73\n29;-41;36;7;81\n30;-44;42;6;72"},"yAxis":[{"description":"","title":{"text":"Compression Gain","style":{"color":"#3366CC"},"margin":5},"labels":{"format":"{value}%","style":{"color":"#3366CC","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#3366CC","tickColor":"#3366CC","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"min":-400,"max":20,"visible":false},{"labels":{"format":"{value} ns","style":{"color":"#FF9900","fontSize":"14px"}},"title":{"text":"Access Time","style":{"color":"#FF9900"},"margin":5},"lineColor":"#FF9900","lineWidth":2,"tickColor":"#FF9900","tickWidth":2,"max":150,"min":0,"visible":false},{"labels":{"format":"{value} μs","style":{"color":"#109618","fontSize":"0px"}},"title":{"text":"","style":{"color":"#109618"}},"lineColor":"#109618","lineWidth":0,"tickColor":"#109618","tickWidth":2,"max":300,"min":50,"tickLength":0}],"xAxis":[{"plotLines":[{"label":{"align":"right","rotation":0,"text":"MC","y":17,"x":-6},"value":12,"width":2,"zIndex":10,"dashStyle":"ShortDash"},{"label":{"text":"LM","rotation":0,"y":17},"value":16,"width":2,"zIndex":10,"dashStyle":"ShortDash"}]}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#3366CC","#FF9900","#FF9900","#109618"],"title":{"text":"GD Segment 4"},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-383;120;14;233\n2;-380;105;12;200\n3;-377;129;14;222\n4;-355;126;15;240\n5;-309;126;16;221\n6;-226;126;15;250\n7;-128;96;12;171\n8;-49;69;10;137\n9;-12;60;8;120\n10;3;47;7;100\n11;10;56;7;89\n12;11;38;6;79\n13;10;37;5;77\n14;8;36;7;67\n15;6;41;8;65\n16;3;30;5;68\n17;0;36;7;66\n18;-4;33;7;66\n19;-7;35;6;66\n20;-11;41;6;78\n21;-15;34;6;67\n22;-19;48;7;73\n23;-22;41;8;79\n24;-25;46;7;81\n25;-28;58;5;71\n26;-31;36;5;73\n27;-34;42;6;75\n28;-38;33;6;73\n29;-41;36;7;81\n30;-44;42;6;72","googleSpreadsheet":false,"liveData":false}}}

==> figures/multi/source/Segments_1-2.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,-47],[2,-47],[3,-47],[4,-44],[5,-37],[6,-23],[7,-4],[8,9],[9,18],[10,23],[11,26],[12,27],[13,28],[14,28],[15,28],[16,28],[17,28],[18,28],[19,28],[20,28],[21,28],[22,28],[23,25],[24,22],[25,19],[26,16],[27,12],[28,9],[29,6],[30,3]],"name":"Compression rate","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line"},{"data":[[1,18],[2,20],[3,21],[4,14],[5,17],[6,15],[7,16],[8,12],[9,14],[10,19],[11,13],[12,13],[13,13],[14,13],[15,11],[16,9],[17,11],[18,11],[19,10],[20,9],[21,8],[22,8],[23,8],[24,7],[25,9],[26,8],[27,8],[28,8],[29,10],[30,9]],"name":"Random Access time","yAxis":1,"maxSize":0,"marker":""},{"data":[[1,8],[2,9],[3,9],[4,9],[5,10],[6,12],[7,12],[8,9],[9,9],[10,12],[11,8],[12,7],[13,7],[14,8],[15,7],[16,6],[17,7],[18,7],[19,7],[20,7],[21,7],[22,7],[23,7],[24,6],[25,7],[26,7],[27,7],[28,6],[29,7],[30,7]],"name":"Sequential Access time","yAxis":1,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Dash"},{"data":[[1,117],[2,112],[3,115],[4,119],[5,117],[6,124],[7,151],[8,150],[9,143],[10,140],[11,146],[12,154],[13,138],[14,139],[15,133],[16,169],[17,161],[18,141],[19,136],[20,149],[21,160],[22,184],[23,254],[24,244],[25,248],[26,258],[27,242],[28,238],[29,275],[30,244]],"name":"TableScan time","yAxis":2,"marker":""}],"data":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-47;18;8;117\n2;-47;20;9;112\n3;-47;21;9;115\n4;-44;14;9;119\n5;-37;17;10;117\n6;-23;15;12;124\n7;-4;16;12;151\n8;9;12;9;150\n9;18;14;9;143\n10;23;19;12;140\n11;26;13;8;146\n12;27;13;7;154\n13;28;13;7;138\n14;28;13;8;139\n15;28;11;7;133\n16;28;9;6;169\n17;28;11;7;161\n18;28;11;7;141\n19;28;10;7;136\n20;28;9;7;149\n21;28;8;7;160\n22;28;8;7;184\n23;25;8;7;254\n24;22;7;6;244\n25;19;9;7;248\n26;16;8;7;258\n27;12;8;7;242\n28;9;8;6;238\n29;6;10;7;275\n30;3;9;7;244"},"yAxis":[{"description":"","title":{"text":"Compression Gain","style":{"color":"#3366CC"},"margin":5},"labels":{"format":"{value}%","style":{"color":"#3366CC","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#3366CC","tickColor":"#3366CC","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true},{"labels":{"format":"{value} ns","style":{"color":"#FF9900","fontSize":"14px"}},"title":{"text":"Access Time","style":{"color":"#FF9900"},"margin":5},"lineColor":"#FF9900","lineWidth":2,"tickColor":"#FF9900","tickWidth":2,"max":60,"min":0},{"labels":{"format":"{value} μs","style":{"color":"#109618","fontSize":"14px"}},"title":{"text":"Table Scan Time","style":{"color":"#109618"}},"lineColor":"#109618","lineWidth":2,"tickColor":"#109618","tickWidth":2,"min":50}],"xAxis":[{"plotLines":[{"label":{"align":"right","rotation":0,"text":"MC","y":20,"x":-6},"value":21,"width":2,"zIndex":10,"dashStyle":"ShortDash"},{"label":{"text":"LM","rotation":0,"y":20},"value":24,"width":2,"zIndex":10,"dashStyle":"ShortDash"}]}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#3366CC","#FF9900","#FF9900","#109618"],"title":{"text":"Segments 1-2"},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-47;18;8;117\n2;-47;20;9;112\n3;-47;21;9;115\n4;-44;14;9;119\n5;-37;17;10;117\n6;-23;15;12;124\n7;-4;16;12;151\n8;9;12;9;150\n9;18;14;9;143\n10;23;19;12;140\n11;26;13;8;146\n12;27;13;7;154\n13;28;13;7;138\n14;28;13;8;139\n15;28;11;7;133\n16;28;9;6;169\n17;28;11;7;161\n18;28;11;7;141\n19;28;10;7;136\n20;28;9;7;149\n21;28;8;7;160\n22;28;8;7;184\n23;25;8;7;254\n24;22;7;6;244\n25;19;9;7;248\n26;16;8;7;258\n27;12;8;7;242\n28;9;8;6;238\n29;6;10;7;275\n30;3;9;7;244","googleSpreadsheet":false,"liveData":false}}}

==> figures/multi/source/Segments_3-4.json <==
{"template":{"chart":{"type":"line","polar":false},"series[0]":{"type":"column"}},"options":{"series":[{"data":[[1,-239],[2,-235],[3,-232],[4,-221],[5,-196],[6,-148],[7,-85],[8,-38],[9,-14],[10,-5],[11,-2],[12,1],[13,0],[14,-3],[15,-5],[16,-8],[17,-8],[18,-11],[19,-14],[20,-17],[21,-17],[22,-20],[23,-20],[24,-23],[25,-26],[26,-29],[27,-32],[28,-35],[29,-38],[30,-41]],"name":"Compression rate","turboThreshold":0,"colorAxis":false,"yAxis":0,"bottomLine":{"styles":{"lineColor":"","lineWidth":0}},"dataLabels":{"crop":true,"defer":true},"signalLine":{"styles":{"lineWidth":1}},"smoothedLine":{"styles":{"lineWidth":0}},"topLine":{"styles":{"lineWidth":1}},"fillColor":"null","marker":{"enabled":false},"type":"line"},{"data":[[1,80],[2,74],[3,66],[4,72],[5,63],[6,60],[7,54],[8,51],[9,41],[10,36],[11,32],[12,25],[13,32],[14,26],[15,21],[16,16],[17,29],[18,22],[19,18],[20,17],[21,17],[22,15],[23,13],[24,13],[25,13],[26,13],[27,13],[28,14],[29,14],[30,18]],"name":"Random Access time","yAxis":1,"maxSize":0,"marker":""},{"data":[[1,17],[2,13],[3,12],[4,14],[5,13],[6,14],[7,15],[8,13],[9,16],[10,14],[11,15],[12,12],[13,15],[14,18],[15,12],[16,10],[17,13],[18,12],[19,12],[20,12],[21,17],[22,11],[23,8],[24,7],[25,8],[26,8],[27,8],[28,8],[29,8],[30,11]],"name":"Sequential Access time","yAxis":1,"smoothedLine":{"styles":{"lineWidth":0}},"marker":"","dashStyle":"Dash"},{"data":[[1,135],[2,145],[3,146],[4,141],[5,137],[6,155],[7,176],[8,173],[9,164],[10,168],[11,180],[12,163],[13,161],[14,202],[15,152],[16,216],[17,185],[18,177],[19,165],[20,187],[21,202],[22,178],[23,148],[24,153],[25,158],[26,147],[27,147],[28,149],[29,154],[30,168]],"name":"TableScan time","yAxis":2,"marker":""}],"data":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-239;80;17;135\n2;-235;74;13;145\n3;-232;66;12;146\n4;-221;72;14;141\n5;-196;63;13;137\n6;-148;60;14;155\n7;-85;54;15;176\n8;-38;51;13;173\n9;-14;41;16;164\n10;-5;36;14;168\n11;-2;32;15;180\n12;1;25;12;163\n13;0;32;15;161\n14;-3;26;18;202\n15;-5;21;12;152\n16;-8;16;10;216\n17;-8;29;13;185\n18;-11;22;12;177\n19;-14;18;12;165\n20;-17;17;12;187\n21;-17;17;17;202\n22;-20;15;11;178\n23;-20;13;8;148\n24;-23;13;7;153\n25;-26;13;8;158\n26;-29;13;8;147\n27;-32;13;8;147\n28;-35;14;8;149\n29;-38;14;8;154\n30;-41;18;11;168"},"yAxis":[{"description":"","title":{"text":"Compression Gain","style":{"color":"#3366CC"},"margin":5},"labels":{"format":"{value}%","style":{"color":"#3366CC","fontSize":"14px"},"skew3d":false,"rotation":0},"scrollbar":{"barBorderRadius":0},"lineWidth":2,"lineColor":"#3366CC","tickColor":"#3366CC","tickWidth":2,"minPadding":0.01,"offset":10,"maxColor":"#003399","endOnTick":true,"min":-400,"max":20,"visible":true},{"labels":{"format":"{value} ns","style":{"color":"#FF9900","fontSize":"14px"}},"title":{"text":"Access Time","style":{"color":"#FF9900"},"margin":5},"lineColor":"#FF9900","lineWidth":2,"tickColor":"#FF9900","tickWidth":2,"max":150,"min":0,"visible":true},{"labels":{"format":"{value} μs","style":{"color":"#109618","fontSize":"14px"}},"title":{"text":"Table Scan Time","style":{"color":"#109618"}},"lineColor":"#109618","lineWidth":2,"tickColor":"#109618","tickWidth":2,"max":300,"min":50,"tickLength":10}],"xAxis":[{"plotLines":[{"label":{"align":"right","rotation":0,"text":"MC","y":20,"x":-6},"value":12,"width":2,"zIndex":10,"dashStyle":"ShortDash"},{"label":{"text":"LM","rotation":0,"y":20},"value":24,"width":2,"zIndex":10,"dashStyle":"ShortDash"}]}],"pane":{"background":[]},"responsive":{"rules":[]},"colors":["#3366CC","#FF9900","#FF9900","#109618"],"title":{"text":"Segments 3-4"},"subtitle":{"text":""},"legend":{"enabled":false},"chart":{"style":{"fontFamily":"Arial","color":"#333","fontSize":"16px","fontWeight":"normal","fontStyle":"normal"},"height":312}},"customCode":"/*\n// Sample of extending options:\nHighcharts.merge(true, options, {\n    chart: {\n        backgroundColor: \"#bada55\"\n    },\n    plotOptions: {\n        series: {\n            cursor: \"pointer\",\n            events: {\n                click: function(event) {\n                    alert(this.name + \" clicked\\n\" +\n                          \"Alt: \" + event.altKey + \"\\n\" +\n                          \"Control: \" + event.ctrlKey + \"\\n\" +\n                          \"Shift: \" + event.shiftKey + \"\\n\");\n                }\n            }\n        }\n    }\n});\n*/","theme":false,"settings":{"constructor":"Chart","dataProvider":{"csv":"\"DevBits\";\"Compression rate\";\"Random Access time\";\"Sequential Access time\";\"TableScan time\"\n1;-239;80;17;135\n2;-235;74;13;145\n3;-232;66;12;146\n4;-221;72;14;141\n5;-196;63;13;137\n6;-148;60;14;155\n7;-85;54;15;176\n8;-38;51;13;173\n9;-14;41;16;164\n10;-5;36;14;168\n11;-2;32;15;180\n12;1;25;12;163\n13;0;32;15;161\n14;-3;26;18;202\n15;-5;21;12;152\n16;-8;16;10;216\n17;-8;29;13;185\n18;-11;22;12;177\n19;-14;18;12;165\n20;-17;17;12;187\n21;-17;17;17;202\n22;-20;15;11;178\n23;-20;13;8;148\n24;-23;13;7;153\n25;-26;13;8;158\n26;-29;13;8;147\n27;-32;13;8;147\n28;-35;14;8;149\n29;-38;14;8;154\n30;-41;18;11;168","googleSpreadsheet":false,"liveData":false}}}
